Constraining X-ray reflection in the low-luminosity AGN NGC 3718 using NuSTAR and XMM--Newton

One distinctive feature of low-luminosity active galactic nuclei (LLAGN) is the relatively weak reflection features they may display in the X-ray spectrum, which can result from the disappearance of the torus with decreasing accretion rates. Some material, however, must surround the active nucleus, i.e., the accretion flow itself and, possibly, a flattened-out or thinned torus. In this work, we study whether reflection is indeed absent or undetectable due to its intrinsically weak features together with the low statistics inherent to LLAGN. Here we focus on NGC 3718 ($L/L_{\rm Edd}\sim10^{-5}$) combining observations from XMM--Newton and the deepest to date NuSTAR (0.5--79 keV) spectrum of a LLAGN, to constrain potential reflectors, and analyze how the fitted coronal parameters depend on the reflection model. We test models representing both an accretion disc (Relxill) and a torus-like (MYTorus and Borus) neutral reflector. From a statistical point of view, reflection is not required, but its inclusion allows to place strong constraints on the geometry and physical features of the surroundings: both neutral reflectors (torus) tested should be Compton thin ($N_H<10^{23.2}$cm$^{-2}$) and preferentially cover a large fraction of the sky. If the reflected light instead arises from an ionized reflector, a highly ionized case is preferred. These models produce an intrinsic power-law spectral index in the range [1.81--1.87], where the torus models result in steeper slopes. The cut-off energy of the power-law emission also changes with the inclusion of reflection models, resulting in constrained values for the disc reflectors and unconstrained values for torus reflectors.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
